A Generic Compilation Strategy for the Unitary Coupled Cluster Ansatz

We describe a compilation strategy for Variational Quantum Eigensolver (VQE) algorithms which use the Unitary Coupled Cluster (UCC) ansatz, designed to reduce circuit depth and gate count. This is achieved by partitioning Pauli exponential terms into mutually commuting sets. These sets are then diagonalised using Clifford circuits and synthesised using the phase polynomial formalism. This strategy reduces cx depth by 75.4% on average, and by up to 89.9%, compared to naive synthesis for a variety of molecules, qubit encodings and basis sets.

==> circuits.tikzstyles <==
\tikzstyle{box}=[rectangle,fill=white,draw=black,thin]

\tikzstyle{H box}=[box,execute at end node={$H$}]

\tikzstyle{Z box}=[box,execute at end node={$Z$}]
\tikzstyle{Zp box}=[box,execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box,execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box,execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box,execute at end node={$Z_\beta$}]

\tikzstyle{X box}=[box,execute at end node={$X$}]
\tikzstyle{Xp box}=[box,execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box,execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box,execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box,execute at end node={$X_\beta$}]

\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]


\tikzstyle{Mx box}=[box,execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box,execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box,execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box,execute at end node={$M_{\pm\beta}$}]


\tikzstyle{ctrl vertex}=[circle,fill=black,minimum size=2.0mm,inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus,draw=black,thick,minimum size=4.0mm,inner sep=0]
\tikzstyle{swap vertex}=[times,draw=black,thick,minimum size=4.0mm,inner sep=0]

\tikzstyle{ellipses}=[execute at end node={\small{...}}]

==> figures/GatesH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$H$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesRX.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (1, 0) {$Rx(\alpha)$};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesRZ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (1, 0) {$Rz(\alpha)$};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$S$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesSdg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$S^\dagger$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesV.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$V$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesVdg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$V^\dagger$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesX.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$X$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GatesZ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (0.75, 0) {$Z$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=hadamard vertex] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcRX.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=red phase vertex] (1) at (0.75, 0) {$\alpha$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcRZ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=green phase vertex] (1) at (0.75, 0) {$\alpha$};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=gpp] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcSdg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=gmm] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcV.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=rpp] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcVdg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=rmm] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcX.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=rpi] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZXCalcZ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=gpi] (1) at (0.75, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> general.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles

% Edge styles
\tikzstyle{double arrow}=[<->, >=triangle 45, line width=1pt]
\tikzstyle{single arrow}=[->, >=triangle 45, line width=1pt]


==> zxcliff.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green vertex}=[green, vertex, fill=green]
\tikzstyle{green smallvertex}=[green, smallvertex, fill=green]
\tikzstyle{red vertex}=[red, vertex, font={\color{white}\boldmath}, fill=red]
\tikzstyle{red smallvertex}=[red, smallvertex, fill=red]
\tikzstyle{hadamard vertex}=[shape=rectangle, fill=yellow, draw=black, execute at end node={\tiny H}]
\tikzstyle{smallhadamard vertex}=[shape=rectangle, fill=yellow, draw=black, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]
\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{gpp}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle +}}$}]
\tikzstyle{gpi}=[green smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\pi}}$}}]
\tikzstyle{gmm}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle -}}$}]
\tikzstyle{rpp}=[red smallvertex, inner sep=-0.5mm, execute at end node={${\displaystyle\color{white}\mathbf{+}}$}]
\tikzstyle{rpi}=[red smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\color{white}\pi}}$}}]
\tikzstyle{rmm}=[red smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle\color{white}-}}$}]
\tikzstyle{boxa}=[box, execute at end node={$a$}]
\tikzstyle{boxb}=[box, execute at end node={$b$}]
\tikzstyle{Xexp}=[red, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,255; green,100; blue,100}]
\tikzstyle{Zexp}=[green, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,255; blue,100}]
\tikzstyle{Yexp}=[antipode, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,205; blue,205}, tikzit shape=rectangle]
\tikzstyle{Aexp}=[vertex, fill=white, draw=black, shape=rectangle, rounded corners=1mm, minimum height=5mm, minimum width=5mm]

% Edge styles
\tikzstyle{hadamard edge}=[-, color=blue, dashed, dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]

